Efficient Majority Voting in Digital Hardware

In recent years, machine learning methods became increasingly important for a manifold number of applications. However, they often suffer from high computational requirements impairing their efficient use in real-time systems, even when employing dedicated hardware accelerators. Ensemble learning methods are especially suitable for hardware acceleration since they can be constructed from individual learners of low complexity and thus offer large parallelization potential. For classification, the outputs of these learners are typically combined by majority voting, which often represents the bottleneck of a hardware accelerator for ensemble inference. In this work, we present a novel architecture that allows obtaining a majority decision in a number of clock cycles that is logarithmic in the number of inputs. We show, that for the example application of handwritten digit recognition a random forest processing engine employing this majority decision architecture implemented on an FPGA allows the classification of more than seven million images per second.

==> ALMs_Major_Dec.csv <==
N_CATEGORIES/N_INPUTS;4;8;16;32;64;128;256;512
2;11;23;42;79;148;285;558;1104
5;26;46;84;156;298;578;1130;2238
10;49;89;164;302;575;1116;2191;4022
15;76;135;247;454;862;1658;3258;5972
20;101;179;327;601;1145;2209;4006;7923
30;153;270;493;901;1711;3294;5982;11826
40;215;366;665;1210;2278;4073;7963;15752
50;270;461;833;1512;2840;5092;9947;19656
100;558;950;1692;3036;5319;10189;19907;39171
150;801;1384;2494;4163;7964;15243;29824;58921
200;1371;2315;3846;5543;10626;20340;39776;78727
300;2060;3405;5398;9446;17031;31698;61311;119536
400;2763;4400;7193;12268;22705;42235;81273;159300
500;3482;5858;9421;16312;28395;52899;102061;199795


==> ALMs_Major_Dec_pipelined.csv <==
N_CATEGORIES/N_INPUTS;4;8;16;32;64;128;256;512
2;15;51;86;161;232;400;699;1299
5;46;111;188;306;505;847;1436;2610
10;100;221;372;610;996;1575;2760;4821
15;133;325;513;921;1376;2350;4100;7155
20;169;406;698;1187;1973;3268;5239;9593
30;276;626;1052;1825;2972;4484;7820;14151
40;341;792;1303;2203;3691;5974;10448;18858
50;448;1071;1634;2752;4628;7478;13072;23572
100;893;1838;3444;5235;8782;14849;25974;46894
150;1328;2707;4863;7857;13133;22226;38909;70145
200;1758;3655;6192;10458;17461;29610;51807;93524
300;2546;5416;9175;15466;26075;44116;77631;140203
400;3287;6895;12146;20621;34560;58801;102928;186110
500;4229;8662;15194;25718;43334;73337;128753;


==> f_max_Major_Dec.csv <==
N_CATEGORIES/N_INPUTS;4;8;16;32;64;128;256;512
2;717.36;717.36;717.36;678.89;595.24;591.37;523.56;537.92
5;679.81;643.92;634.12;563.06;507.87;472.71;477.78;452.69
10;558.97;552.18;533.33;511.51;465.33;438.02;387.9;359.45
15;493.34;508.91;486.38;452.49;412.03;396.04;354.48;350.63
20;459.35;451.47;415.63;406.83;390.17;382.26;317.97;327.65
30;438.98;440.14;401.12;374.95;348.92;354.48;309.02;296.21
40;406.5;375.66;380.52;366.84;331.35;295.33;295.95;288.27
50;391.39;382.26;369.96;347.46;335.23;305.06;302.39;280.82
100;355.49;354.61;326.8;308.26;276.09;270.64;252.97;252.59
150;319.28;316.66;306;287.6;267.88;240.27;247.95;241.43
200;260.21;237.42;242.07;250.69;245.04;232.07;234.03;221.24
300;261.44;238.66;213.13;208.12;198.65;205.55;191.64;185.84
400;260.08;223.06;217.58;209.56;203.09;193.54;193.91;186.99
500;238.61;205.42;203.17;197.43;190.55;185.8;190.22;185.43


==> f_max_Major_Dec_pipelined.csv <==
N_CATEGORIES/N_INPUTS;4;8;16;32;64;128;256;512
2;717.36;672.04;630.91;649.77;508.91;517.87;496.03;458.93
5;717.36;555.25;493.58;500.5;497.27;406.5;375.09;356.13
10;649.77;497.02;470.15;405.68;373.41;334;327.44;302.02
15;519.48;387.45;393.86;381.97;344.59;314.27;314.07;277.62
20;469.92;416.15;393.39;338.64;338.41;314.76;290.78;279.88
30;433.09;394.17;363.5;329.6;308.64;283.05;272.18;263.64
40;351.86;338.52;317.66;286.78;278.55;265.32;242.37;253.74
50;336.7;309.02;307.98;291.46;254.97;258.73;242.13;246.85
100;284.66;260.62;273.45;252.4;232.23;222.72;210.61;198.57
150;261.92;232.88;235.79;226.19;212.59;207.86;207.51;196.39
200;229.67;227.32;220.12;195.43;193.76;195.08;181.03;190.77
300;209.25;183.99;179.34;171.94;176.55;165.98;161.39;159.9
400;159.41;156.84;156.18;138.43;142.35;143.39;151.03;145.37
500;155.13;146.31;139.98;122.4;127.98;125.36;129.68;

